Marabou 2.0: A Versatile Formal Analyzer of Neural Networks

This paper serves as a comprehensive system description of version 2.0 of the Marabou framework for formal analysis of neural networks. We discuss the tool's architectural design and highlight the major features and components introduced since its initial release.

==> CAV24/artifact_abstract.txt <==
Dear reviewers, we present the artifact of our tool submission (5842). The artifact contains the source code of the tool, example use cases of the tool described in Section 3 of the paper, scripts to reproduce the runtime evaluation in Section 4 of the paper, and logs of the experiments reported in the paper.

The artifact is archived on Zenodo: https://doi.org/10.5281/zenodo.10936056
The same artifact is available on Google drive: https://drive.google.com/file/d/1ztV2t2SbjU1JiYI6MeIpeR-7kJ2JwojY/view?usp=sharing

The SHA256 checksum of the .zip file is 1d13d1490b9f56d58b4cbb81729a0b79cf609603c1ef6449f4b47d4ab8e8d68d

The artifact is stored as a virtual machine (an OVA file) that can be loaded by VirtualBox. The VM is about 15GB in size and has a virtual drive of 40GB. Please make sure your host machine has more than 40GB of available storage. We also recommend using a host machine running on Linux or MacOS.

After the download, please follow the instructions in README.md to evaluate and use the artifact.

We claim the “available”, “functional”, and “reusable” badges.

Thank you for evaluating our artifact.

==> CAV24/rebuttal.txt <==
We thank all three reviewers for their positive and constructive feedback.

* To R1 *

We will include links to the artifact and the tool repository in the revised version of the paper.

* To R2 *

> The paper is not self-contained for a reader not familiar with all the prior works in DNN verification. It would help to have more details on the techniques.

Thanks for the feedback. Due to the space limitation, we had to omit many details and instead provide pointers to the relevant prior work. Are there specific techniques that you think could especially benefit from more details? We will try to include them in the revised version. 

> Does Marabou 2.0 also provide a way to select between the 7 different analyses specified (in network-level reasoning), or require a user to choose the desired one?

Marabou 2.0 does not adaptively select the analysis to use for a given query, though this could be a promising future direction. Currently, the DeepPoly/CROWN analysis is used by default and the users have the option to select a different analysis. 

The main consideration in choosing which analysis to run is the trade-off between precision (i.e., tightness of the derived variable bounds) and efficiency. The 7 analyses are listed in ascending order of precision (and descending order of efficiency). While we find the default analysis often strikes a good balance at this trade-off, the optimal choice of the analysis varies across queries. Therefore, resources permitting, solving the same query using different analyses in parallel could be a good portfolio strategy. 

We will incorporate the discussion above in the revised version of the paper.

> Some of the features are not fully implemented. For example, the proof generation is only compatible for a subset of the features in Marabou.

We agree that this is an important point. Through significant engineering efforts, Marabou now supports proof production for many piecewise-linear constraints beyond ReLU. These include max, absolute value, sign, and others. Still, some features in Marabou currently do not support proof production; supporting proof production for additional constructs is work in progress. We will clarify this in the text.

> Further, for ACAS-Xu, the proof checker employs a "trusted SMT solver" for discharging certain certificates (that partly defeats the purpose of proof generation to have an SMT solver in the trusted computing base). It is unclear if this is due to the lack of proof generation for all features, or limitations of the native proof checker.

This rare phenomenon occurs due to numerical imprecision in Marabou, which results from the use of floating point arithmetic (a property common to all modern DNN verifiers). Because of such imprecision, it can happen that Marabou produces a proof certificate that the proof checker then fails to certify; e.g., Marabou might provide a proof that x<5, but due to numerical issues the checker only gets x<5.0001 when it checks the proof. When this happens, we invoke a separate SMT solver to confirm that the sub-problem in question is indeed unsatisfiable. Handling numerical imprecision issues is a significant open challenge in DNN verification, and Marabou's proof production is one of the first attempts to address it. We will clarify this in the text, and refer the readers to [36] for a more thorough discussion.  We also note that there is parallel ongoing work on proof production and checking in SMT solvers that can help address this issue.

> It may be useful to devote more of the paper describing the options and interfaces that Marabou 2.0 exposes for users, perhaps compressing the detailed description of the use cases.

Thanks for this feedback. We will try to compress the use case section to make space for additional details in the Front End section.

* To R3 *

Thank you for the positive comments!


// End of Rebuttal









----------------------------------

-- Compatibility of proof production --
Bridging this gap, rightfully suggested by the reviewers, is an ongoing research, in which we focus first on ensuring the compatibility with any piecewise-linear activation. This way, proofs will not limit the type of queries, but will affect scalability. Currently, proof production is compatible with almost any piecewise linear architecture as Marabou. Proving UNSAT for non-linear activations is fundamentally different and more complex, and thus is subject to future research as well.


-- Use of SMT solvers in the proofs framework --

We use SMT solver in the proofs framework in cases where Marabou returns UNSAT for some subquery, but its candidate proof was found incorrect by the checker.

As the checker is considerably simpler and more numerically stable than Marabou, it is more probable that such inconsistencies originate in Marabou and not the checker.

Thus, the purpose of using the SMT solver is not to overcome 
incompatibilities, and we see it as overcoming limitations of Marabou to provide proofs, rather than of the checker.
In practice, these cases are extremely rare and appear in small subqueries (solved quickly by the SMT solver).

We will clarify this further, and we refer to [36] for additional details.

==> CAV24/reviews.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 5842
TITLE: Marabou 2.0: A Versatile Formal Analyzer of Neural Networks
AUTHORS: Haoze Wu, Omri Isac, Aleksandar Zeljić, Teruhiro Tagomori, Matthew Daggitt, Wen Kokke, Idan Refaeli, Guy Amir, Kyle Julian, Shahaf Bassan, Pei Huang, Ori Lahav, Min Wu, Min Zhang, Ekaterina Komendantskaya, Guy Katz and Clark Barrett

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
** Summary **

The authors describe the neural networks analyzer Marabou 2.0, its new tool architecture and capabilities in comparison to the older version [40]. The tool implements a variety of techniques developed by the authors and from the literature.
The new version features improved equation simplification, analysis and decision procedures. For example, it now uses the DeepSoI procedure by default based on sum-of-infeasibilities method in convex optimization. Also, its Simplex engine has been made more efficient by avoiding the introduction of new equations after the tableau has been created by lowering case-splitting and backtracking operations to updates on variable bounds. Furthermore, they perform abstract interpretation on the network level to automatically infer the network architecture from the given set of linear and non-linear constraints. External solvers are supported as well as portfolio and split-and-conquer parallel verification techniques. Another notable feature is the introduction of proof certificates.
Finally, the authors give application examples to illustrate the versatility and power of the tool.

** Comments **

The paper clearly summarizes the new capabilities of Marabou. It's well-written and a pleasure to read.

page 7: A link to the source code and/or tool website would be great.
----------- Reviewer's confidence -----------
SCORE: 2 ((medium))


----------------------- REVIEW 2 ---------------------
SUBMISSION: 5842
TITLE: Marabou 2.0: A Versatile Formal Analyzer of Neural Networks
AUTHORS: Haoze Wu, Omri Isac, Aleksandar Zeljić, Teruhiro Tagomori, Matthew Daggitt, Wen Kokke, Idan Refaeli, Guy Amir, Kyle Julian, Shahaf Bassan, Pei Huang, Ori Lahav, Min Wu, Min Zhang, Ekaterina Komendantskaya, Guy Katz and Clark Barrett

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper describes the tool Marabou 2.0, a new version of the original Marabou tool published in CAV'2019.
Marabou is a system for verifying properties (e.g., correctness, robustness) of deep neural networks consisting of fully-connected linear feedforward layers with different activation functions often consisting of piecewise linear functions such as ReLU.
The paper describes new additions to the system including (a) new front ends for Py and support for ONNX as network format, (b) engine components including support for Gurobi, abstract interpretation, bounds propagation and simpification, (c) multi-threading, (d) proof generation for UNSAT queries. The paper also describes new application scenarios in which Marabou has been used.

Strengths:
+ Reference for various upgrades since Marabou 1.0 and use cases in a single document.
+ Improvement in performance and new front-end interfaces to leverage Marabou.

Weaknesses:
- The paper is not self-contained for a reader not familiar with all the prior works in DNN verification.
While I understand, the goal of a tool paper is not to repeat the underlying theory, it would help to have more details on the techniques.
The paper references several previous papers/tools for the algorithms implemented (e.g., in network-level Reasoner section), many of which appear as some form of efficient bound propagation and simplification of constraints.
For example, it is unclear if Marabou 2.0 also provides a way to select betweeen the 7 different analysis specified (in network level reasoning), or requires a user to choose the desired one.

- Some of the features are not fully implemented. For example, the proof generation is only compatible for a subset of the features in Marabou.
Further, for ACAS-Xu, the proof checker employs a "trusted SMT solver" for discharging certain certificates (that partly defeats the purpose of proof generation to have an SMT solver in the trusted computing base).
It is unclear if this is due to the lack of proof generation for all features, or limitations of the native proof checker.

It may be useful to devote more of the paper describing the options and interfaces that Marabou 2.0 exposes for users, perhaps compressing the detailed description of the use cases.
----------- Reviewer's confidence -----------
SCORE: 2 ((medium))


----------------------- REVIEW 3 ---------------------
SUBMISSION: 5842
TITLE: Marabou 2.0: A Versatile Formal Analyzer of Neural Networks
AUTHORS: Haoze Wu, Omri Isac, Aleksandar Zeljić, Teruhiro Tagomori, Matthew Daggitt, Wen Kokke, Idan Refaeli, Guy Amir, Kyle Julian, Shahaf Bassan, Pei Huang, Ori Lahav, Min Wu, Min Zhang, Ekaterina Komendantskaya, Guy Katz and Clark Barrett

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This is a tools paper presenting version 2.0 of the Marabou tool, a formal analyzer for neural networks.

The authors make multiple improvements upon Marabou 1.0:
- Marabou 1.0 only supported ReLU and Max. Marabou 2.0 supports additional nonlinear constraints, including Sigmoid, Tanh, and Softmax.
- A normalizing pass that introduces auxiliary variables and linear constraints for piecewise-linear constraints.
- Proof certificate production in the UNSAT case.
- An option to compile Maraou with Gurobi.
- An increased number of ways to define constraints, including in a more “Pythonic” way for Python.

The authors compare Marabou 2.0 to its previous iteration and show how it improves. The paper is well-organized and the improvements upon version 1.0 are clear. The paper lists several applications as well.
----------- Reviewer's confidence -----------
SCORE: 3 ((high))


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

